Waveplate-Based Transformation to Multiple Arbitrary Polarization States under a Common Rigid Rotation

A systematic method is presented for transforming a pair of initial polarization states (SoPs) into a corresponding target pair using a fixed configuration of two quarter-waveplates and one half-waveplate. The transformation is modeled as a rigid-body rotation in the three-dimensional Stokes space, allowing analytical derivation of waveplate angles that realize the desired mapping. While most existing analytical approaches assume linear or orthogonal states, the proposed method supports arbitrary target SoPs, including elliptical and non-orthogonal configurations in the Stokes space, provided they share a common rigid-body rotation with the inputs. Although the derivation is formulated for a single pair of SoPs, the method naturally extends to multiple SoPs under the same rotation condition. This enables deterministic and scalable polarization control for applications such as quantum key distribution, polarization-based signal processing, and integrated photonic systems.

==> angles.dat <==
\def\psiLatA{ 60.0 }
\def\psiLonA{ 22.5 }
\def\psiLatB{ -20.0 }
\def\psiLonB{ -56.25 }
\def\psiLatC{ -28.08 }
\def\psiLonC{ 44.95 }
\def\psiLatAt{ -42.43 }
\def\psiLonAt{ 123.89 }
\def\psiLatBt{ 44.04 }
\def\psiLonBt{ -176.0 }
\def\psiLatCt{ 28.03 }
\def\psiLonCt{ 63.01 }
\def\psiLatAprime{ 11.01 }
\def\psiLonAprime{ 106.86 }
\def\psiLatBprime{ 67.19 }
\def\psiLonBprime{ -73.14 }
\def\psiLatCprime{ 0.0 }
\def\psiLonCprime{ 16.86 }
\def\psiLatApprime{ 0.0 }
\def\psiLonApprime{ 95.86 }
\def\psiLatBpprime{ -0.0 }
\def\psiLonBpprime{ -5.94 }
\def\psiLatCpprime{ -90.0 }
\def\psiLonCpprime{ 90.39 }
\def\psiLatAf{ -0.0 }
\def\psiLonAf{ -0.0 }
\def\psiLatBf{ 0.0 }
\def\psiLonBf{ 101.8 }
\def\psiLatCf{ 90.0 }
\def\psiLonCf{ 5.47 }
\def\LatQp{0}
\def\LonQp{0}
\def\LatUp{0}
\def\LonUp{90}
\def\LatVp{90}
\def\LonVp{0}
\def\LatQ{ -44.95 }
\def\LonQ{ 44.95 }
\def\LatU{ 45.05 }
\def\LonU{ 44.95 }
\def\LatV{ 0.0 }
\def\LonV{ -45.05 }


==> example_verify_dump.dat <==
\def\Latat{ -74.04 }
\def\Lonat{ 93.46 }
\def\Latbt{ -3.72 }
\def\Lonbt{ -73.12 }
\def\Lonq{ -117.11 }
\def\Latq{ 22.73 }
\def\Lonu{ 137.83 }
\def\Latu{ 31.79 }
\def\Lonv{ -178.07 }
\def\Latv{ -49.2 }
\def\Mizz{ 0.46 }
\def\Mizo{ 0.52 }
\def\Mizt{ 0.62 }
\def\Mioz{ 0.19 }
\def\Mioo{ -0.78 }
\def\Miot{ 0.62 }
\def\Mitz{ 0.87 }
\def\Mito{ -0.34 }
\def\Mitt{ -0.47 }
\def\Mtzz{ -0.02 }
\def\Mtzo{ 0.29 }
\def\Mtzt{ -0.96 }
\def\Mtoz{ 0.27 }
\def\Mtoo{ -0.95 }
\def\Mtot{ -0.29 }
\def\Mttz{ -0.96 }
\def\Mtto{ -0.06 }
\def\Mttt{ -0.07 }
\def\Mtotalzz{ -0.42 }
\def\Mtotalzo{ -0.82 }
\def\Mtotalzt{ 0.39 }
\def\Mtotaloz{ -0.63 }
\def\Mtotaloo{ 0.57 }
\def\Mtotalot{ 0.53 }
\def\Mtotaltz{ -0.65 }
\def\Mtotalto{ -0.02 }
\def\Mtotaltt{ -0.76 }
\def\firstqwpangle{90.96}
\def\secondqwpangle{21.36}
\def\hwpangle{159.12}

